Machine Learning Testing: Survey, Landscapes and Horizons

This paper provides a comprehensive survey of Machine Learning Testing (ML testing) research. It covers 144 papers on testing properties (e.g., correctness, robustness, and fairness), testing components (e.g., the data, learning program, and framework), testing workflow (e.g., test generation and test evaluation), and application scenarios (e.g., autonomous driving, machine translation). The paper also analyses trends concerning datasets, research trends, and research focus, concluding with research challenges and promising research directions in ML testing.

==> authorletter.txt <==
Dear authors,
 
We (Jie M. Zhang, Mark Harman, Lei Ma and Yang Liu) have written a comprehensive survey of Machine Learning Testing. The survey so far covers 109 papers that specifically adopt software testing techniques to evaluate and validate machine learning systems.
 
We intend to include your work(s) in our survey (as enclosed). To better present the readers with the most original meaning of your intuition and work, we would really appreciate it if you could help us know whether our description about your work in the survey is accurate and correct, or whether we have misinterpreted or missed something important (If so, please forgive us due to the large amount of work). 
 
You are also very welcome to send us your other papers that are related with machine learning testing but have not been included yet, and share with us your opinions, views, visions and even criticism for our survey and towards machine learning testing. 
 
We are open to comments and suggestions in the long term. However, please understand that we would be submitting the paper to IEEE Transactions on Software Engineering in about ten days' time. Even though, we would still make the best effort to address all possible feedback that come after May 22nd, in further revisions during journal review process.

Looking forward to your reply!

Best regards,

Jie, Mark, Lei, and Yang


